A quantitative in-depth analysis of the prototype sdB+BD system SDSS J08205+0008 revisited in the Gaia era

Subdwarf B stars are core-helium burning stars located on the extreme horizontal branch. Extensive mass loss on the red giant branch is necessary to form them. It has been proposed that substellar companions could lead to the required mass-loss when they are engulfed in the envelope of the red giant star. J08205+0008 was the first example of a hot subdwarf star with a close, substellar companion candidate to be found. Here we perform an in-depth re-analysis of this important system with much higher quality data allowing additional analysis methods. From the higher resolution spectra obtained with ESO-VLT/XSHOOTER we derive the chemical abundances of the hot subdwarf as well as its rotational velocity. Using the { it Gaia} parallax and a fit to the spectral energy distribution in the secondary eclipse, tight constraints to the radius of the hot subdwarf are derived. From a long-term photometric campaign we detected a significant period decrease of $-3.2(8)\cdot 10^{-12} \,\rm dd^{-1}$. This can be explained by the non-synchronised hot subdwarf star being spun up by tidal interactions forcing it to become synchronised. From the rate of period decrease we could derive the synchronisation timescale to be 4 Myr, much smaller than the lifetime on EHB. By combining all different methods we could constrain the hot subdwarf to a mass of $0.39-0.50\,\rm M_\odot$ and a radius of $R_{\rm sdB}=0.194\pm0.008\,\rm R_\odot$, and the companion to $0.061-0.071\rm\,M_\odot$ with a radius of $R_{\rm comp}=0.092 \pm 0.005\,\rm R_\odot$, below the hydrogen burning limit. We therefore confirm that the companion is most likely a massive brown dwarf.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
